Constant-Time Wasmtime, for Real This Time: End-to-End Verified Zero-Overhead Constant-Time Programming for the Web and Beyond

We claim that existing techniques and tools for generating and verifying constant-time code are incomplete, since they rely on assumptions that compiler optimization passes do not break constant-timeness or that certain operations execute in constant time on the hardware. We present the first end-to-end constant-time-aware compilation process that preserves constant-time semantics at every step from a high-level language down to microarchitectural guarantees, provided by the forthcoming ARM PSTATE.DIT feature. First, we present a new compiler-verifier suite based on the JIT-style runtime Wasmtime, modified to compile ct-wasm, a preexisting type-safe constant-time extension of WebAssembly, into ARM machine code while maintaining the constant-time property throughout all optimization passes. The resulting machine code is then fed into an automated verifier that requires no human intervention and uses static dataflow analysis in Ghidra to check the constant-timeness of the output. Our verifier leverages characteristics unique to ct-wasm-generated code in order to speed up verification while preserving both soundness and wide applicability. We also consider the resistance of our compilation and verification against speculative timing leakages such as Spectre. Finally, in order to expose ct-Wasmtime at a high level, we present a port of FaCT, a preexisting constant-time-aware DSL, to target ct-wasm.

==> time_size_data.csv <==
filename,good,file size,verification time
test/good/sec_store2.o,1,9624,7.9069624
test/good/sec_load.o,1,9632,7.9309819
test/good/sec_call_trusted.o,1,9840,8.1611571
test/good/sec_store_loop.o,1,9624,8.2883321
test/good/sec_param2.o,1,9832,8.0495593
test/good/sec_load_float.o,1,9632,7.7560786
test/good/sec_store1.o,1,9624,8.0327735
test/good/sec_six_params2.o,1,9880,8.2352372
test/good/tn_ctwasm_sign_open.o,1,31592,15.5191684
test/good/sec_param.o,1,9832,8.1683651
test/good/sec_loop.o,1,9632,8.1000443
test/good/sec_fact_salsa20.o,1,15272,9.1507396
test/good/sec_memcpy.o,1,10296,8.452012
test/good/sec_six_params.o,1,9888,8.2145565
test/good/sec_six_params1.o,1,9880,7.7608148
test/good/sec_return.o,1,9832,7.9404184
test/good/sec_store.o,1,9624,8.1913165
test/good/sec_param1.o,1,9864,8.2883605
test/good/sec_return1.o,1,9864,8.0931208
test/good/sec_sha256.o,1,10152,8.5514811
test/good/sec_salsa20.o,1,10712,8.8162197
test/good/sec_if.o,1,9632,7.8986046
test/good/tn_ctwasm.o,1,47232,16.2001511
test/good/sec_float.o,1,9632,8.1359164
test/good/sec_tea.o,1,9720,8.5898004
test/good/sec_return2.o,1,9832,7.8886391
test/good/sec_load_addr.o,1,9632,8.1539067
test/bad/sec_call_trusted.o,0,9840,8.2246666
test/bad/sec_load_float.o,0,9632,7.8793938
test/bad/sec_param.o,0,9832,7.9933318
test/bad/sec_loop.o,0,9632,8.4126735
test/bad/sec_six_params.o,0,9888,8.0229293
test/bad/sec_return.o,0,9832,7.9594068
test/bad/sec_store.o,0,9624,7.9558912
test/bad/sec_if.o,0,9632,8.0853246
test/bad/sec_float.o,0,9632,7.6112649
test/bad/sec_addr.o,0,9632,7.9270899
test/bad/sec_load_addr.o,0,9632,7.7503862
test/bad/sec_sselect.o,0,9632,7.9501432

